Evidence of Fanning in the Ophiuchus Stream

The Ophiuchus stellar stream presents a dynamical puzzle: its old stellar populations ($\sim 12$ Gyr) cannot be reconciled with (1) its orbit in a simple model for the Milky Way potential and (2) its short angular extent, both of which imply that the observed stream formed within the last $<1$ Gyr. Recent theoretical work has shown that streams on chaotic orbits may abruptly fan out near their apparent ends; stars in these fans are dispersed in both position and velocity and may be difficult to associate with the stream. Here we present the first evidence of such stream-fanning in the Ophiuchus stream, traced by four blue horizontal branch (BHB) stars beyond the apparent end of the stream. These stars stand out from the background by their high velocities ($v_{\rm los} > 230$ km s$^{-1}$) against $\sim 40$ other stars: their velocities are comparable to those of the stream, but would be exceptional if they were unrelated halo stars. Their positions and velocities are, however, inconsistent with simple extrapolation of the observed cold, high-density portion of the stream. These observations suggest that stream-fanning may be a real, observable effect and, therefore, that Ophiuchus may be on a chaotic orbit. They also show that the Ophiuchus stream is more extended and hence dynamically older than previously thought, easing the stellar population vs. dynamical age tension.

==> table1.txt <==
#name ra dec rv rvErr g_P1 i_P1 c_gamma cErr_gamma b_gamma bErr_gamma instrument bhb_class Oph_member
cand9 243.19618 -6.72622 289.9 2.0 15.58 15.58 1.0 0.1 8.9 0.5 DEI+TWN Y Y
cand14 241.74958 -6.81383 287.2 2.6 15.91 16.11 na na na na DEI na Y
cand15 243.75929 -6.36006 271.4 2.4 16.09 16.19 1.1 0.1 8.0 0.5 DEI+TWN Y Y
cand26 244.34367 -6.43328 318.2 2.3 16.65 16.66 1.1 0.2 8.3 0.8 DEI+TWN Y Y
cand49 247.32333 -7.34552 236.6 5.0 15.90 16.00 1.2 0.1 8.4 0.2 TWIN Y Y
cand54 245.21113 -7.29210 258.6 4.0 15.57 15.31 0.8 0.1 8.2 0.3 TWIN Y Y
cand8 243.40183 -6.72716 10.5 2.8 15.67 15.60 na na na na DEI na N
cand10 240.53022 -7.10044 -95.6 2.7 15.88 16.07 na na na na DEI na N
cand11 240.67772 -7.15155 -267.2 2.2 15.89 16.10 na na na na DEI na N
cand12 243.09722 -6.69070 -34.1 2.5 16.33 16.36 na na na na DEI na N
cand13 242.87511 -6.88901 -38.9 3.7 16.03 16.21 na na na na DEI na N
cand16 239.76630 -7.97411 -74.4 3.3 15.97 15.96 0.8 0.1 9.4 0.3 TWN N N
cand17 240.62338 -7.38817 5.0 1.7 15.90 15.67 na na na na DEI na N
cand18 241.28058 -6.74785 7.2 2.2 15.83 16.03 na na na na DEI na N
cand19 242.82971 -6.52943 107.8 1.8 15.67 15.36 na na na na DEI na N
cand22 244.71313 -7.03407 -14.5 2.4 16.33 16.34 na na na na DEI na N
cand24 244.59238 -6.82687 -85.8 2.0 16.08 16.01 na na na na DEI na N
cand27 244.54163 -6.55388 68.0 2.0 16.09 16.00 na na na na DEI na N
cand29 243.93846 -6.39991 38.9 5.7 16.17 16.20 1.2 0.1 8.2 0.2 TWN Y N
cand30 244.42633 -6.83128 -55.3 5.4 16.16 16.12 1.0 0.1 10.6 0.4 TWN Y N
cand31 244.28183 -7.10425 -46.1 3.8 15.66 15.65 1.0 0.1 9.7 0.3 TWN Y N
cand33 244.12175 -7.44411 -61.1 6.2 16.36 16.47 1.0 0.1 7.8 0.30 TWN Y N
cand35 244.68254 -7.83391 74.3 7.7 16.25 16.30 1.0 0.1 8.8 0.6 TWN Y N
cand36 244.39667 -7.58817 34.8 7.3 16.28 16.40 4.0 10.5 0.9 0.2 TWN N N
cand38 245.53387 -7.56196 46.9 5.3 15.94 15.72 1.0 0.1 10.1 0.5 TWN Y N
cand39 245.41779 -7.45792 16.3 11.2 16.24 16.09 1.3 0.2 10.4 0.7 TWN N N
cand40 246.28225 -7.89312 -130.6 6.3 15.82 15.76 1.3 0.1 8.9 0.3 TWN Y N
cand42 245.85850 -7.50178 135.6 7.3 16.13 16.09 0.8 0.1 10.0 0.6 TWN N N
cand43 246.58917 -7.85549 -69.2 6.2 16.04 15.97 1.0 0.1 9.8 0.4 TWN Y N
cand44 244.22304 -5.93349 42.8 6.6 15.98 16.00 1.1 0.1 8.7 0.4 TWN Y N
cand45 244.62904 -6.09696 56.0 8.0 16.48 16.50 1.2 0.1 9.2 0.5 TWN Y N
cand46 246.93983 -7.58329 -6.2 4.0 15.53 15.74 1.5 0.3 1.6 0.2 TWN N N
cand47 244.96054 -5.86001 -41.2 7.6 16.46 16.38 0.8 0.1 7.7 0.6 TWN Y N
cand48 246.35262 -6.72225 -120.6 7.5 15.89 15.82 1.2 0.1 9.6 0.4 TWN Y N
cand50 245.67508 -5.79731 -67.9 4.2 15.36 0.9 0.1 9.0 0.2 TWN Y N
cand51 247.10763 -6.78348 -46.6 5.4 16.08 16.09 1.1 0.1 8.6 0.3 TWN Y N
cand52 246.95192 -6.59100 -173.7 5.8 15.99 15.83 1.1 0.1 9.2 0.3 TWN Y N
cand53 246.67283 -6.22133 -145.1 5.4 15.71 15.74 1.1 0.1 8.5 0.2 TWN Y N
cand55 244.04975 -5.61772 -150.6 4.1 15.41 14.97 0.6 0.1 5.0 0.4 TWN N N
cand56 245.75867 -6.60876 -154.5 4.4 15.71 15.21 0.5 0.1 5.4 0.7 TWN N N
cand57 245.52217 -6.26727 -34.0 5.1 15.75 15.31 0.8 0.1 7.5 0.5 TWN Y N
cand58 246.44904 -6.85556 -57.7 4.6 15.61 15.31 0.8 0.1 6.3 0.4 TWN N N
cand59 246.88962 -7.06803 27.4 4.6 15.28 15.03 0.8 0.1 10.5 0.5 TWN N N

